Orbital Architectures of Kepler Multis From Dynamical Instabilities

The high-multiplicity exoplanet systems are generally more tightly packed when compared to the solar system. Such compact multi-planet systems are often susceptible to dynamical instability. We investigate the impact of dynamical instability on the final orbital architectures of multi-planet systems using N-body simulations. Our models initially consist of six to ten planets placed randomly according to a power-law distribution of mutual Hill separations. We find that almost all of our model planetary systems go through at least one phase of dynamical instability, losing at least one planet. The orbital architecture, including the distributions of mutual Hill separations, planetary masses, orbital periods, and period ratios, of the transit-detectable model planetary systems closely resemble those for the multi-planet systems detected by Kepler. We find that without any formation-dependent input, a dynamically active past can naturally reproduce important observed trends including multiplicity-dependent eccentricity distribution, smaller eccentricities for larger planets, and intra-system uniformity. On the other hand, our transit-detectable planet populations lack the observed sub-population of eccentric single-transiting planets, pointing towards the Kepler dichotomy. These findings indicate that dynamical instabilities may have played a vital role in the final assembly of sub-Jovian planets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
